Constant-pressure nested sampling with atomistic dynamics

The nested sampling algorithm has been shown to be a general method for calculating the pressure-temperature-composition phase diagrams of materials. While the previous implementation used single-particle Monte Carlo moves, these are inefficient for condensed systems with general interactions where single-particle moves cannot be evaluated faster than the energy of the whole system. Here we enhance the method by using all-particle moves: either Galilean Monte Carlo or a total enthalpy Hamiltonian Monte Carlo algorithm, introduced in this paper. We show that these algorithms enable the determination of phase transition temperatures with equivalent accuracy to the previous method at $1/N$ of the cost for an $N$-particle system with general interactions, or at equal cost when single particle moves can be done in $1/N$ of the cost of a full $N$-particle energy evaluation.

==> README_SI.txt <==
README_SI.txt: this file

inputs files:
    inputs.mono_LJ.MC.walk_length_640_steps_realization_1: example input file for monatomic LJ with SP-MC algorithm, K=2304, L=640
    inputs.mono_LJ.GMC.walk_length_640_steps_realization_1: example input file for monatomic LJ with GMC algorithm, K=2304, L=640
    inputs.mono_LJ.TE-HMC.walk_length_640_steps_realization_1: example input file for monatomic LJ with TE-HMC algorithm, K=2304, L=640

    inputs.binary_LJ.realization_1: example input file for binary LJ system

    inputs.binary_FS.32_32.realization_1: example input file for CuAu system (at 1:1 composition) 

    inputs.mW_water.TE-HMC: example input file for mW water model

    inputs.bs_polymer.TE-HMC: example input file for bead-spring polymer at constant pressure
    post-nve-PE-model-angle-8x15-molid.extxyz: starting configuration for bead-spring polymer

    AuCu.setfl.fs: LAMMPS parameter file for Cu-Au binary alloy simulations

